Successive Incentives

We study the design of optimal incentives in sequential processes. To do so, we consider a basic and fundamental model in which an agent initiates a value-creating sequential process through costly investment with random success. If unsuccessful, the process stops. If successful, a new agent thereafter faces a similar investment decision, and so forth. For any outcome of the process, the total value is distributed among the agents using a reward rule. Reward rules thus induce a game among the agents. By design, the reward rule may lead to an asymmetric game, yet we are able to show equilibrium existence with optimal symmetric equilibria. We characterize optimal reward rules that yield the highest possible welfare created by the process, and the highest possible expected payoff for the initiator of the process. Our findings show that simple reward rules invoking short-run incentives are sufficient to meet long-run objectives.

==> Data/data1.csv <==
,0,1,2
0,0.0,0.08830199035219959,0.0
1,0.001,0.09188477583840236,0.0
2,0.002,0.09320935583634295,0.0
3,0.0029999999999999996,0.09415511252526412,0.0
4,0.004,0.09490186788296164,0.0
5,0.005,0.09551961399877866,0.0
6,0.005999999999999999,0.0960444142495978,0.0
7,0.007,0.09649778986673282,0.0
8,0.008,0.09689382659312315,0.0
9,0.009,0.09724235244024257,0.0
10,0.01,0.0975505551919414,0.0
11,0.011,0.09782388529602423,0.0
12,0.011999999999999999,0.09806659609778468,0.0
13,0.013,0.09828208512888115,0.0
14,0.014,0.098473119357566,0.0
15,0.015,0.09864198930923716,0.0
16,0.016,0.09879061775489958,0.0
17,0.016999999999999998,0.09892063835801454,0.0
18,0.018,0.09903345385954956,0.0
19,0.019,0.09913027996463386,0.0
20,0.02,0.09921217901158925,0.0
21,0.020999999999999998,0.09928008619396576,0.0
22,0.022,0.09933483025894846,0.0
23,0.023,0.09937715004400532,0.0
24,0.023999999999999997,0.09940770783331333,0.0
25,0.025,0.09942710025278753,0.0
26,0.026,0.09943586723781903,0.0
27,0.027,0.09943449947584936,0.0
28,0.028,0.09942344463021803,0.0
29,0.028999999999999998,0.0994031125813987,0.0
30,0.03,0.09937387986942786,0.0
31,0.030999999999999996,0.09933609348195722,0.0
32,0.032,0.09929007410242723,0.0
33,0.033,0.09923611890986561,0.0
34,0.033999999999999996,0.09917450400399892,0.0
35,0.035,0.09910548651543757,0.0
36,0.036,0.09902930644972642,0.0
37,0.037,0.09894618830534149,0.0
38,0.038,0.09885634249875666,0.0
39,0.039,0.09875996662410083,0.0
40,0.04,0.09865724657039565,0.0
41,0.040999999999999995,0.0985483575156691,0.0
42,0.041999999999999996,0.09843346481421898,0.0
43,0.043000000000000003,0.09831272479080973,0.0
44,0.044,0.09818628545352971,0.0
45,0.045,0.0980542871353208,0.0
46,0.046,0.09791686307276697,0.0
47,0.047,0.09777413992952756,0.0
48,0.047999999999999994,0.09762623827079182,0.0
49,0.048999999999999995,0.09747327299428106,0.0
50,0.05,0.09731535372259703,0.0
51,0.051,0.09715258516110115,0.0
52,0.052,0.09698506742498358,0.0
53,0.053,0.0968128963387261,0.0
54,0.054,0.09663616371077889,0.0
55,0.055,0.0964549575859327,0.0
56,0.056,0.0962693624775812,0.0
57,0.056999999999999995,0.09607945958181448,0.0
58,0.057999999999999996,0.09588532697506846,0.0
59,0.059,0.09568703979686217,0.0
60,0.06,0.09548467041899028,0.0
61,0.061000000000000006,0.0952782886023903,0.0
62,0.06199999999999999,0.09506796164277731,0.0
63,0.063,0.09485375450602511,0.0
64,0.064,0.09463572995417312,0.0
65,0.065,0.09441394866285088,0.0
66,0.066,0.09418846933083343,0.0
67,0.06699999999999999,0.09395934878237165,0.0
68,0.06799999999999999,0.09372664206288049,0.0
69,0.06899999999999999,0.0934904025285127,0.0
70,0.07,0.0932506819300962,0.0
71,0.07100000000000001,0.09300753049187126,0.0
72,0.072,0.09276099698542231,0.0
73,0.073,0.09251112879916484,0.0
74,0.074,0.09225797200371731,0.0
75,0.075,0.0920015714134576,0.0
76,0.076,0.09174197064453911,0.0
77,0.077,0.0914792121696189,0.0
78,0.078,0.09121333736952797,0.0
79,0.079,0.09094438658209551,0.0
80,0.08,0.0906723991483231,0.0
81,0.081,0.09039741345608625,0.0
82,0.08199999999999999,0.09011946698153028,0.0
83,0.08299999999999999,0.0898385963283114,0.0
84,0.08399999999999999,0.08955483726482409,0.0
85,0.085,0.08926822475954457,0.0
86,0.08600000000000001,0.08897879301461069,0.0
87,0.087,0.08868657549774861,0.0
88,0.088,0.08839160497265082,0.0
89,0.089,0.08809391352789954,0.0
90,0.09,0.08779353260452508,0.0
91,0.091,0.08749049302228191,0.0
92,0.092,0.08718482500471827,0.0
93,0.093,0.08687655820311135,0.0
94,0.094,0.0865657217193347,0.0
95,0.095,0.08625234412771961,0.0
96,0.09599999999999999,0.08593645349596803,0.0
97,0.09699999999999999,0.08561807740517204,0.0
98,0.09799999999999999,0.08529724296898954,0.0
99,0.09899999999999999,0.08497397685202396,0.0
100,0.1,0.08464830528745211,0.0
101,0.10099999999999999,0.08432025409394125,0.0
102,0.102,0.08398984869189524,0.0
103,0.103,0.08365711411906493,0.0
104,0.104,0.08332207504555829,0.0
105,0.105,0.08298475578828182,0.0
106,0.106,0.08264518032484308,0.0
107,0.107,0.08230337230694418,0.0
108,0.108,0.08195935507329126,0.0
109,0.10899999999999999,0.08161315166204712,0.0
110,0.11,0.08126478482284868,0.0
111,0.11099999999999999,0.08091427702841424,0.0
112,0.112,0.08056165048575904,0.0
113,0.11299999999999999,0.08020692714704188,0.0
114,0.11399999999999999,0.07985012872005916,0.0
115,0.115,0.0794912766784068,0.0
116,0.11599999999999999,0.07913039227132485,0.0
117,0.117,0.07876749653324203,0.0
118,0.118,0.0784026102930356,0.0
119,0.11899999999999998,0.07803575418302022,0.0
120,0.12,0.07766694864768023,0.0
121,0.121,0.07729621395215816,0.0
122,0.12200000000000001,0.07692357019051199,0.0
123,0.123,0.07654903729375254,0.0
124,0.12399999999999999,0.07617263503767302,0.0
125,0.125,0.07579438305048093,0.0
126,0.126,0.07541430082024239,0.0
127,0.127,0.07503240770214943,0.0
128,0.128,0.07464872292561851,0.0
129,0.12899999999999998,0.07426326560123003,0.0
130,0.13,0.07387605472751724,0.0
131,0.13099999999999998,0.07348710919761216,0.0
132,0.132,0.07309644780575675,0.0
133,0.133,0.07270408925368743,0.0
134,0.13399999999999998,0.07231005215689881,0.0
135,0.135,0.07191435505079442,0.0
136,0.13599999999999998,0.07151701639673161,0.0
137,0.137,0.0711180545879656,0.0
138,0.13799999999999998,0.07071748795550034,0.0
139,0.13899999999999998,0.07031533477385113,0.0
140,0.14,0.06991161326672525,0.0
141,0.141,0.06950634161262642,0.0
142,0.14200000000000002,0.06909953795038742,0.0
143,0.143,0.0686912203846376,0.0
144,0.144,0.06828140699120927,0.0
145,0.145,0.06787011582248827,0.0
146,0.146,0.06745736491271351,0.0
147,0.147,0.06704317228323024,0.0
148,0.148,0.06662755594770145,0.0
149,0.149,0.06621053391728207,0.0
150,0.15,0.06579212420575992,0.0
151,0.151,0.06537234483466858,0.0
152,0.152,0.06495121383837484,0.0
153,0.153,0.06452874926914672,0.0
154,0.154,0.06410496920220446,0.0
155,0.155,0.06367989174075957,0.0
156,0.156,0.06325353502104523,0.0
157,0.157,0.06282591721734226,0.0
158,0.158,0.0623970565470043,0.0
159,0.15899999999999997,0.06196697127548632,0.0
160,0.16,0.06153567972137971,0.0
161,0.161,0.061103200261458275,0.0
162,0.162,0.060669551335738724,0.0
163,0.163,0.06023475145255869,0.0
164,0.16399999999999998,0.05979881919367751,0.0
165,0.165,0.05936177321940149,0.0
166,0.16599999999999998,0.058923632273739576,0.0
167,0.167,0.05848441518959112,0.0
168,0.16799999999999998,0.058044140893970766,0.0
169,0.16899999999999998,0.057602828413274236,0.0
170,0.17,0.0571604968785878,0.0
171,0.17099999999999999,0.056717165531046346,0.0
172,0.17200000000000001,0.05627285372724351,0.0
173,0.173,0.055827580944697454,0.0
174,0.174,0.05538136678737669,0.0
175,0.175,0.05493423099129017,0.0
176,0.176,0.0544861934301446,0.0
177,0.17700000000000002,0.05403727412107483,0.0
178,0.178,0.053587493230449694,0.0
179,0.179,0.053136871079758986,0.0
180,0.18,0.052685428151585195,0.0
181,0.181,0.052233185095665054,0.0
182,0.182,0.051780162735044245,0.0
183,0.183,0.05132638207233178,0.0
184,0.184,0.05087186429605691,0.0
185,0.185,0.050416630787134806,0.0
186,0.186,0.049960703125445184,0.0
187,0.187,0.04950410309652973,0.0
188,0.188,0.049046852698412725,0.0
189,0.18899999999999997,0.048588974148551005,0.0
190,0.19,0.04813048989091851,0.0
191,0.191,0.04767142260323115,0.0
192,0.19199999999999998,0.04721179520431795,0.0
193,0.193,0.04675163086164454,0.0
194,0.19399999999999998,0.04629095299899517,0.0
195,0.195,0.04582978530431978,0.0
196,0.19599999999999998,0.045368151737753104,0.0
197,0.19699999999999998,0.044906076539811816,0.0
198,0.19799999999999998,0.04444358423977807,0.0
199,0.19899999999999998,0.04398069966427569,0.0
200,0.2,0.04351744794604747,0.0
201,0.20099999999999998,0.04305385453294086,0.0
202,0.20199999999999999,0.04258994519711075,0.0
203,0.20299999999999999,0.04212574604444661,0.0
204,0.204,0.04166128352423765,0.0
205,0.205,0.04119658443907332,0.0
206,0.206,0.04073167595500484,0.0
207,0.207,0.04026658561196461,0.0
208,0.208,0.03980134133445962,0.0
209,0.209,0.03933597144254799,0.0
210,0.21,0.03887050466310986,0.0
211,0.211,0.03840497014142415,0.0
212,0.212,0.037939397453063066,0.0
213,0.213,0.03747381661611665,0.0
214,0.214,0.0370082581037606,0.0
215,0.215,0.03654275285718039,0.0
216,0.216,0.03607733229886598,0.0
217,0.21699999999999997,0.03561202834629196,8.401162156931222e-07
218,0.21799999999999997,0.03514687342599779,2.159129252667568e-05
219,0.219,0.03468190048808454,6.925012834920816e-05
220,0.22,0.03421714302114449,0.0001426523107660959
221,0.221,0.033752635067640945,0.0002407068681158826
222,0.22199999999999998,0.03328841123975647,0.0003623900616496225
223,0.22299999999999998,0.03282450673572801,0.0005067399078042114
224,0.224,0.032360957356689604,0.0006728512538051158
225,0.225,0.03189779952404192,0.0008598713402223397
226,0.22599999999999998,0.03143507029737174,0.0010669957932773662
227,0.22699999999999998,0.03097280739294245,0.0012934649974457077
228,0.22799999999999998,0.030511049202780645,0.001538560805460741
229,0.229,0.030049834814382306,0.0018016035484067253
230,0.23,0.02958920403106546,0.0020819493133486877
231,0.23099999999999998,0.029129197392995628,0.0023789874600229667
232,0.23199999999999998,0.028669856198913216,0.002692138351611564
233,0.23299999999999998,0.028211222528592317,0.0030208512776363386
234,0.234,0.027753339266062115,0.003364602549612963
235,0.235,0.02729625012362405,0.003722893752358004
236,0.236,0.026839999666698755,0.004095250135799985
237,0.237,0.026384633339539477,0.004481219133850569
238,0.23799999999999996,0.025930197491849515,0.0048803689983773334
239,0.23900000000000002,0.02547673940634357,0.005292287537624321
240,0.24,0.0250243073272958,0.005716580949562432
241,0.241,0.02457295049011721,0.006152872741661314
242,0.242,0.024122719152010454,0.006600802729449889
243,0.24299999999999997,0.02367366462374972,0.007060026107018912
244,0.24400000000000002,0.02322583930263777,0.007530212583303281
245,0.245,0.022779296706694145,0.00801104557859559
246,0.246,0.02233409151013155,0.008502221476282462
247,0.24699999999999997,0.021890279580180933,0.009003448925279047
248,0.24799999999999997,0.02144791801532842,0.00951444818906425
249,0.249,0.02100706518503143,0.010034950537606172
250,0.25,0.020567780770984468,0.010564697678805789
251,0.251,0.0201301258100094,0.01110344122639641
252,0.252,0.01969416273864921,0.011650942201510943
253,0.25299999999999995,0.01925995543954861,0.012206970565375851
254,0.254,0.01882756928970956,0.012771304780812622
255,0.255,0.018397071210715373,0.013343731400429083
256,0.256,0.017968529721023085,0.013924044679561756
257,0.257,0.017542014990424938,0.01451204621219509
258,0.25799999999999995,0.017117598896796163,0.015107544588229795
259,0.259,0.016695355085241184,0.01571035507060703
260,0.26,0.016275359029765672,0.01632029929091594
261,0.261,0.01585768809760591,0.016937204962221845
262,0.26199999999999996,0.015442421616356316,0.017560905607953356
263,0.26299999999999996,0.01502964094404457,0.018191240305775392
264,0.264,0.014619429542312759,0.01882805344546215
265,0.265,0.014211873052873693,0.019471194499853253
266,0.266,0.013807059377421507,0.020120517808054985
267,0.26699999999999996,0.013405078761188715,0.02077588237010002
268,0.26799999999999996,0.013006023880352841,0.021437151652345717
269,0.269,0.012609989933510202,0.02210419340294172
270,0.27,0.012217074737448971,0.022776879476742222
271,0.27099999999999996,0.011827378827468172,0.023455085669089847
272,0.27199999999999996,0.011441005562507944,0.024138691557931736
273,0.27299999999999996,0.011058061235372946,0.024827580353770827
274,0.274,0.010678655188351196,0.02552163875698884
275,0.275,0.01030289993455204,0.026220756822107328
276,0.27599999999999997,0.00993091128530907,0.026924827828586337
277,0.27699999999999997,0.009562808484019771,0.027633748157783137
278,0.27799999999999997,0.009198714346819993,0.028347417175721784
279,0.279,0.008838755410520219,0.029065737121346004
280,0.28,0.008483062088263296,0.02978861299994856
281,0.28099999999999997,0.008131768833396938,0.030515952481492567
282,0.282,0.00778501431209113,0.031247665803555476
283,0.283,0.007442941585274066,0.03198366567864615
284,0.28400000000000003,0.007105698300500574,0.03272386720565874
285,0.285,0.006773436894418686,0.0334681877852448
286,0.286,0.006446314806551031,0.03421654703889548
287,0.287,0.006124494705166329,0.03496886673153995
288,0.288,0.005808144726078381,0.035725070697479315
289,0.28900000000000003,0.005497438725280057,0.03648508476948199
290,0.29,0.005192556546394457,0.037248836710882215
291,0.291,0.00489368430400887,0.03801625615052869
292,0.292,0.0046010146840486914,0.03878727452044062
293,0.293,0.004314747262447676,0.03956182499603737
294,0.294,0.004035088843482254,0.0403398424388149
295,0.295,0.003762253819258806,0.04112126334134948
296,0.296,0.0034964645519767914,0.0419060257745158
297,0.297,0.0032379517807398866,0.0426940693368146
298,0.298,0.002986955054850082,0.04348533510570456
299,0.299,0.002743723195703077,0.04427976559085389
300,0.3,0.002508514789603839,0.045077304689209355


==> Data/data2.csv <==
,0,1,2
0,0.0,0.08830199035219959,0.0
1,0.001,0.09175910858796717,0.0
2,0.002,0.09295432703006781,0.0
3,0.0029999999999999996,0.09376836662682882,0.0
4,0.004,0.09438152889331393,0.0
5,0.005,0.09486408410065873,0.0
6,0.005999999999999999,0.09525228407957201,0.0
7,0.007,0.09556778901522324,0.0
8,0.008,0.09582479282012418,0.0
9,0.009,0.09603321097233815,0.0
10,0.01,0.0962003040046558,0.0
11,0.011,0.09633158420731842,0.0
12,0.011999999999999999,0.09643135842039266,0.0
13,0.013,0.09650307111374615,0.0
14,0.014,0.09654953093388882,0.0
15,0.015,0.09657306578961286,0.0
16,0.016,0.09657563227575261,0.0
17,0.016999999999999998,0.09655889489152386,0.0
18,0.018,0.0965242846774496,0.0
19,0.019,0.09647304346471279,0.0
20,0.02,0.09640625783917676,0.0
21,0.020999999999999998,0.09632488560617268,0.0
22,0.022,0.09622977669077735,0.0
23,0.023,0.09612168984392763,0.0
24,0.023999999999999997,0.09600130614233181,0.0
25,0.025,0.0958692400059347,0.0
26,0.026,0.0957260482708761,0.0
27,0.027,0.09557223772308457,0.0
28,0.028,0.09540827140133586,0.0
29,0.028999999999999998,0.09523457390781188,0.0
30,0.03,0.09505153591151166,0.0
31,0.030999999999999996,0.09485951799021386,0.0
32,0.032,0.09465885392652255,0.0
33,0.033,0.09444985355036123,0.0
34,0.033999999999999996,0.09423280520231381,0.0
35,0.035,0.09400797787817478,0.0
36,0.036,0.09377562310399883,0.0
37,0.037,0.09353597658216099,0.0
38,0.038,0.09328925964190925,0.0
39,0.039,0.0930356805222424,0.0
40,0.04,0.09277543551036693,0.0
41,0.040999999999999995,0.09250870995525808,0.0
42,0.041999999999999996,0.09223567917279665,0.0
43,0.043000000000000003,0.09195650925643747,0.0
44,0.044,0.09167135780528601,0.0
45,0.045,0.09138037457972674,0.0
46,0.046,0.09108370209330506,0.0
47,0.047,0.09078147614834944,0.0
48,0.047999999999999994,0.09047382632180057,0.0
49,0.048999999999999995,0.09016087640685228,0.0
50,0.05,0.0898427448152739,0.0
51,0.051,0.08951954494466204,0.0
52,0.052,0.08919138551433489,0.0
53,0.053,0.08885837087312547,0.0
54,0.054,0.08852060128193703,0.0
55,0.055,0.08817817317358416,0.0
56,0.056,0.08783117939214923,0.0
57,0.056999999999999995,0.08747970941382992,0.0
58,0.057999999999999996,0.08712384955103104,0.0
59,0.059,0.08676368314126072,0.0
60,0.06,0.08639929072222224,0.0
61,0.061000000000000006,0.08603075019434415,0.0
62,0.06199999999999999,0.08565813697186198,0.0
63,0.063,0.08528152412344848,0.0
64,0.064,0.08490098250329031,0.0
65,0.065,0.08451658087341764,0.0
66,0.066,0.08412838601801587,0.0
67,0.06699999999999999,0.0837364628503757,0.0
68,0.06799999999999999,0.08334087451307855,0.0
69,0.06899999999999999,0.08294168247195469,0.0
70,0.07,0.0825389466043051,0.0
71,0.07100000000000001,0.08213272528183174,0.0
72,0.072,0.08172307544868075,0.0
73,0.073,0.08131005269496892,0.0
74,0.074,0.08089371132612974,0.0
75,0.075,0.08047410442838802,0.0
76,0.076,0.0800512839306449,0.0
77,0.077,0.07962530066303186,0.0
78,0.078,0.07919620441237177,0.0
79,0.079,0.07876404397476397,0.0
80,0.08,0.07832886720549576,0.0
81,0.081,0.07789072106646332,0.0
82,0.08199999999999999,0.07744965167127438,0.0
83,0.08299999999999999,0.07700570432818886,0.0
84,0.08399999999999999,0.07655892358104362,0.0
85,0.085,0.076109353248296,0.0
86,0.08600000000000001,0.0756570364603108,0.0
87,0.087,0.07520201569500677,0.0
88,0.088,0.07474433281196981,0.0
89,0.089,0.0742840290851334,0.0
90,0.09,0.07382114523411835,0.0
91,0.091,0.07335572145431996,0.0
92,0.092,0.07288779744582177,0.0
93,0.093,0.07241741244121332,0.0
94,0.094,0.07194460523238073,0.0
95,0.095,0.07146941419633739,0.0
96,0.09599999999999999,0.0709918773201564,0.0
97,0.09699999999999999,0.07051203222506248,0.0
98,0.09799999999999999,0.07002991618973849,0.0
99,0.09899999999999999,0.06954556617289755,0.0
100,0.1,0.06905901883516917,0.0
101,0.10099999999999999,0.06857031056034511,0.0
102,0.102,0.06807947747602759,0.0
103,0.103,0.06758655547372111,0.0
104,0.104,0.06709158022840576,0.0
105,0.105,0.06659458721762938,0.0
106,0.106,0.06609561174015186,0.0
107,0.107,0.0655946889341761,0.0
108,0.108,0.06509185379519591,0.0
109,0.10899999999999999,0.0645871411934913,0.0
110,0.11,0.06408058589129909,0.0
111,0.11099999999999999,0.0635722225596878,0.0
112,0.112,0.06306208579516051,0.0
113,0.11299999999999999,0.06255021013601395,0.0
114,0.11399999999999999,0.06203663007847505,0.0
115,0.115,0.06152138009264089,0.0
116,0.11599999999999999,0.061004494638242965,0.0
117,0.117,0.060486008180258476,0.0
118,0.118,0.05996595520438958,0.0
119,0.11899999999999998,0.059444370232431445,0.0
120,0.12,0.0589212878375489,0.0
121,0.121,0.05839674265948192,0.0
122,0.12200000000000001,0.057870769419698515,0.0
123,0.123,0.05734340293651443,0.0
124,0.12399999999999999,0.05681467814019796,0.0
125,0.125,0.05628463008807831,0.0
126,0.126,0.055753293979675586,0.0
127,0.127,0.055220705171870624,0.0
128,0.128,0.05468689919413154,0.0
129,0.12899999999999998,0.05415191176381632,0.0
130,0.13,0.05361577880156738,0.0
131,0.13099999999999998,0.05307853644681745,0.0
132,0.132,0.052540221073423,0.0
133,0.133,0.052000869305444716,0.0
134,0.13399999999999998,0.05146051803309114,0.0
135,0.135,0.05091920442884508,0.0
136,0.13599999999999998,0.05037696596379066,0.0
137,0.137,0.04983384042415921,0.0
138,0.13799999999999998,0.04928986592811363,0.0
139,0.13899999999999998,0.04874508094278947,0.0
140,0.14,0.04819952430161337,0.0
141,0.141,0.04765323522191819,0.0
142,0.14200000000000002,0.04710625332287541,0.0
143,0.143,0.04655861864376567,0.0
144,0.144,0.046010371662609566,0.0
145,0.145,0.04546155331518019,0.0
146,0.146,0.04491220501442001,0.0
147,0.147,0.044362368670286874,0.0
148,0.148,0.04381208671005173,0.0
149,0.149,0.043261402099074295,0.0
150,0.15,0.04271035836208201,0.0
151,0.151,0.04215899960497902,0.0
152,0.152,0.04160737053721683,0.0
153,0.153,0.041055516494744655,0.0
154,0.154,0.040503483463585066,0.0
155,0.155,0.03995131810405421,0.0
156,0.156,0.0393990677756643,0.0
157,0.157,0.03884678056274103,0.0
158,0.158,0.03829450530079211,0.0
159,0.15899999999999997,0.03774229160366359,0.0
160,0.16,0.03719018989152229,0.0
161,0.161,0.03663825141970587,0.0
162,0.162,0.0360865283084817,0.0
163,0.163,0.03553507357375949,0.0
164,0.16399999999999998,0.03498394115880453,0.0
165,0.165,0.034433185966999076,0.0
166,0.16599999999999998,0.03388286389570478,0.0
167,0.167,0.033333031871277896,0.0
168,0.16799999999999998,0.03278374788529579,0.0
169,0.16899999999999998,0.03223507103205194,0.0
170,0.17,0.03168706154738399,0.0
171,0.17099999999999999,0.031139780848898718,0.0
172,0.17200000000000001,0.030593291577664338,0.0
173,0.173,0.030047657641442665,0.0
174,0.174,0.029502944259537752,0.0
175,0.175,0.02895921800934291,0.0
176,0.176,0.02841654687467086,0.0
177,0.17700000000000002,0.027875000295958238,0.0
178,0.178,0.02733464922243962,0.0
179,0.179,0.026795566166392393,0.0
180,0.18,0.026257825259559248,0.0
181,0.181,0.025721502311862043,0.0
182,0.182,0.025186674872526293,0.0
183,0.183,0.02465342229374392,0.0
184,0.184,0.024121825797009035,0.0
185,0.185,0.023591968542269685,0.0
186,0.186,0.023063935700047444,0.0
187,0.187,0.02253781452668644,0.0
188,0.188,0.022013694442903128,0.0
189,0.18899999999999997,0.021491667115819013,0.0
190,0.19,0.020971826544671106,0.0
191,0.191,0.02045426915040619,0.0
192,0.19199999999999998,0.019939093869379514,5.279242495896119e-06
193,0.193,0.019426402251392683,4.251880910794965e-05
194,0.19399999999999998,0.018916298562321476,0.00011392122939906857
195,0.195,0.018408889891600583,0.00021782364301105664
196,0.19599999999999998,0.017904286264853325,0.000352680412199725
197,0.19699999999999998,0.017402600761966404,0.0005170522274804423
198,0.19799999999999998,0.016903949640944438,0.0007095964649845093
199,0.19899999999999998,0.016408452467887698,0.0009290586252257344
200,0.2,0.015916232253470913,0.0011742647096010747
201,0.20099999999999998,0.015427415596324549,0.0014441144128951454
202,0.20199999999999999,0.014942132833749589,0.0017375750282332678
203,0.20299999999999999,0.014460518200229179,0.0020536759760492974
204,0.204,0.013982709994234175,0.002391503881270532
205,0.205,0.013508850753857939,0.0027501981335242686
206,0.206,0.013039087441856122,0.00312894687410172
207,0.207,0.012573571640711425,0.0035269833609682553
208,0.208,0.01211245975839206,0.003943582669517536
209,0.209,0.011655913245525246,0.004378058692225619
210,0.21,0.011204098824764655,0.004829761405025177
211,0.211,0.010757188733193751,0.005298074372216256
212,0.212,0.010315360978676,0.005782412465167762
213,0.213,0.009878799611138127,0.006282219773027354
214,0.214,0.009447695009855577,0.006796967686219338
215,0.215,0.00902224418790014,0.0073261531357326284
216,0.216,0.008602651115009335,0.007869296973132938
217,0.21699999999999997,0.008189127060247927,0.008425942477915562
218,0.21799999999999997,0.007781890955949836,0.008995653980287973
219,0.219,0.007381169784568113,0.009578015588756322
220,0.22,0.006987198990200881,0.010172630013024915
221,0.221,0.006600222916729348,0.010779117473706894
222,0.22199999999999998,0.006220495274681994,0.011397114691225617
223,0.22299999999999998,0.005848279639139745,0.01202627394705653
224,0.224,0.005483849981218971,0.012666262211147077
225,0.225,0.005127491235915517,0.013316760329959177
226,0.22599999999999998,0.004779499909368999,0.013977462270117057
227,0.22699999999999998,0.00444018472891204,0.014648074413126608
228,0.22799999999999998,0.0041098673396126745,0.015328314897056265
229,0.229,0.003788883051400972,0.01601791300145696
230,0.23,0.0034775816412995967,0.016716608572136152
231,0.23099999999999998,0.003176328215762443,0.017424151482711016
232,0.23199999999999998,0.0028855041386649924,0.018140301130138065
233,0.23299999999999998,0.002605508031103161,0.018864825961665718
234,0.234,0.0023367568498458818,0.0195975030308759
235,0.235,0.0020796870520673836,0.020338117580688108
236,0.236,0.0018347558548688133,0.021086462651368675
237,0.237,0.001602442599103286,0.0218423387117635
238,0.23799999999999996,0.0013832502281604614,0.02260555331211211
239,0.23900000000000002,0.0011777068936713426,0.023375920756940404
240,0.24,0.000986367701583414,0.024153261796644954
241,0.241,0.0008098166137643285,0.024937403336501403
242,0.242,0.0006486685222555677,0.025728178161918098
243,0.24299999999999997,0.0005035715155567775,0.026525424678859547
244,0.24400000000000002,0.00037520935893306956,0.027328986668437933
245,0.245,0.0002643042137608042,0.028138713054753507
246,0.246,0.00017161962443944703,0.028954457685130684
247,0.24699999999999997,9.796380548905933e-05,0.029776079121961414
248,0.24799999999999997,4.4193266234209295e-05,0.030603440445425522
249,0.249,1.1216816082311714e-05,0.03143640906641057
250,0.25,0.0,0.03227485654900342
251,0.251,0.0,0.033118658441969845
252,0.252,0.0,0.03396769411867956
253,0.25299999999999995,0.0,0.034821846624973625
254,0.254,0.0,0.035681002534502994
255,0.255,0.0,0.03654505181110347
256,0.256,0.0,0.03741388767779705
257,0.257,0.0,0.0382874064920413
258,0.25799999999999995,0.0,0.03916550762687097
259,0.259,0.0,0.04004809335760056
260,0.26,0.0,0.04093506875377841
261,0.261,0.0,0.041826341576101614
262,0.26199999999999996,0.0,0.04272182217802251
263,0.26299999999999996,0.0,0.04362142341178595
264,0.264,0.0,0.04452506053867303
265,0.265,0.0,0.045432651143211364
266,0.266,0.0,0.046344115051154496
267,0.26699999999999996,0.0,0.04725937425102833
268,0.26799999999999996,0.0,0.04817835281906087
269,0.269,0.0,0.049100976847322717
270,0.27,0.0,0.05002717437491199
271,0.27099999999999996,0.0,0.05095687532203458
272,0.27199999999999996,0.0,0.05189001142683013
273,0.27299999999999996,0.0,0.05282651618481063
274,0.274,0.0,0.05376632479078215
275,0.275,0.0,0.05470937408312807
276,0.27599999999999997,0.0,0.05565560249034081
277,0.27699999999999997,0.0,0.056604949979692454
278,0.27799999999999997,0.0,0.05755735800794394
279,0.279,0.0,0.05851276947399601
280,0.28,0.0,0.05947112867339008
281,0.28099999999999997,0.0,0.06043238125457459
282,0.282,0.0,0.06139647417685404
283,0.283,0.0,0.062363355669944734
284,0.28400000000000003,0.0,0.06333297519506319
285,0.285,0.0,0.06430528340747925
286,0.286,0.0,0.06528023212046737
287,0.287,0.0,0.06625777427059436
288,0.288,0.0,0.06723786388428567
289,0.28900000000000003,0.0,0.0682204560456119
290,0.29,0.0,0.06920550686524486
291,0.291,0.0,0.07019297345053223
292,0.292,0.0,0.07118281387664166
293,0.293,0.0,0.07217498715873023
294,0.294,0.0,0.07316945322509553
295,0.295,0.0,0.07416617289126753
296,0.296,0.0,0.07516510783500095
297,0.297,0.0,0.07616622057213253
298,0.298,0.0,0.07716947443326685
299,0.299,0.0,0.07817483354125628
300,0.3,0.0,0.0791822627894443


==> Data/data3.csv <==
,0,1,2
0,0.0,0.08832001000000003,0.08832001000000003
1,0.001,0.09216001,0.09216001
2,0.002,0.09346289556059374,0.09334264924966164
3,0.003,0.0944035265045812,0.09460542518719
4,0.004,0.09551040234000624,0.09547512619290971
5,0.005,0.09622087157430359,0.09630930943332727
6,0.006,0.09697538441308481,0.09702725627767858
7,0.007,0.09763188299746742,0.09758328706970043
8,0.008,0.09810490570047946,0.09816768110981544
9,0.009000000000000001,0.09867988156032542,0.09862573265285018
10,0.01,0.09911351051917472,0.09923628434293819
11,0.011,0.09963320695622999,0.09958572946544074
12,0.012,0.1000869809057277,0.10006044789350048
13,0.013000000000000001,0.10044468267859942,0.10047739835764896
14,0.014,0.10087745737011919,0.10085472997306082
15,0.014999999999999998,0.10121748729204418,0.101093407452309
16,0.016,0.10156453955166014,0.1015962909402138
17,0.017,0.10191715225631863,0.10191817725463966
18,0.018000000000000002,0.10221497793625633,0.10221862354174108
19,0.019,0.10257706326872162,0.10256364778887621
20,0.02,0.1027157331087263,0.1028528477601744
21,0.021,0.10314345297922747,0.10310875300368576
22,0.022,0.10335381768402754,0.10335116977034647
23,0.023,0.10362552673866533,0.10372814458897174
24,0.024,0.10388133990960088,0.1038459310492718
25,0.025,0.10418781327610237,0.1041454742740751
26,0.026000000000000002,0.10437454384944493,0.10438522628152765
27,0.027,0.10458215790002065,0.10457506961886893
28,0.028,0.10481022119689411,0.10482381215187357
29,0.029,0.10512073314228265,0.10502974546269805
30,0.029999999999999995,0.10526600643981035,0.10524601977433148
31,0.030999999999999996,0.105439689635,0.10543406966088605
32,0.032,0.10561258452240226,0.10566858530577244
33,0.033,0.1057595330256721,0.10579541543271986
34,0.034,0.1060144580064637,0.10602977447246927
35,0.035,0.10619250951834022,0.10617858272706462
36,0.036000000000000004,0.10635097108883981,0.10632845276654726
37,0.037,0.1064929438701443,0.10650639354550162
38,0.038,0.10666693447139557,0.10670410322996368
39,0.039,0.1067824077530174,0.1068054067005508
40,0.04,0.1069751910679482,0.10701926224442537
41,0.041,0.10707165905390911,0.10711255715239938
42,0.042,0.10719756773685296,0.10741751498462082
43,0.043000000000000003,0.10733544651531131,0.10739990495640081
44,0.044,0.10753541381403287,0.10755481348106782
45,0.045,0.1076474102589569,0.10766743572782807
46,0.046,0.10779297956617774,0.10782854719002874
47,0.047,0.10802634889818864,0.10789621905292206
48,0.048,0.10804998544608566,0.10799205773276649
49,0.049,0.10817006304718675,0.10814729304664622
50,0.05,0.10821666266141257,0.10827789193956844
51,0.051000000000000004,0.10839846368079659,0.10838109936470225
52,0.052000000000000005,0.1085071381848639,0.10587480867409024
53,0.053,0.10859488071773205,0.10055851978542506
54,0.054,0.10869435484742215,0.09778113559709553
55,0.055,0.10876058920673684,0.09571102295080715
56,0.056,0.1088858330182426,0.09402365352265969
57,0.057,0.10897955951958639,0.09258668527767794
58,0.058,0.10907047663067265,0.0913303771651392
59,0.059000000000000004,0.10912520654895229,0.09021253584863709
60,0.05999999999999999,0.10925063115224445,0.08920528933216235
61,0.06099999999999999,0.10929620431600937,0.08828906332118931
62,0.06199999999999999,0.10940536384735819,0.08744947501078484
63,0.063,0.10948747138086365,0.08667558199506525
64,0.064,0.10958577680478478,0.08595882626579261
65,0.065,0.10964084638253437,0.08529236276614201
66,0.066,0.10970217879377682,0.0846706138125743
67,0.06699999999999999,0.10977826172876584,0.08408896278535977
68,0.068,0.10649922849009677,0.083543537223975
69,0.06899999999999999,0.10301382584867537,0.08303105130272175
70,0.07,0.10091417652578866,0.08254868891029206
71,0.071,0.09931073886628028,0.08209401520295244
72,0.07200000000000001,0.09799012963944238,0.08166490857012594
73,0.073,0.09685963560742512,0.08125950752087296
74,0.074,0.0958688258868208,0.08087616866744482
75,0.075,0.09498658454167568,0.0805134330907773
76,0.076,0.09419207589881747,0.08016999912598541
77,0.077,0.09347051933351956,0.07984470012756878
78,0.078,0.09281096942737965,0.07953648614176126
79,0.079,0.09220504697417338,0.07924440867675478
80,0.08,0.09164616532855735,0.07896760795290712
81,0.08099999999999999,0.09112903415562035,0.07870530215593562
82,0.082,0.0906493277230803,0.0784567783211017
83,0.08299999999999999,0.09020345548011957,0.07822138455562912
84,0.084,0.0897883987536762,0.0779985233668584
85,0.08499999999999999,0.08940159161857708,0.07778764591009243
86,0.08600000000000001,0.08904083212927756,0.07758824700606386
87,0.087,0.08870421493960573,0.07739986080619476
88,0.088,0.08839007931748652,0.0772220570060231
89,0.089,0.08809696845418695,0.07705443752487377
90,0.09,0.08782359720173953,0.07689663358400915
91,0.091,0.08756882619611792,0.07674830312688861
92,0.092,0.08733164088574155,0.07660912853440142
93,0.093,0.08711113437538832,0.07647881459550639
94,0.094,0.08690649327180582,0.07635708669984875
95,0.095,0.08671698591570672,0.07624368922406549
96,0.096,0.08654195252934271,0.07613838408766607
97,0.09699999999999999,0.08638079691557163,0.07604094945793377
98,0.098,0.0862329794241779,0.07595117858618294
99,0.09899999999999999,0.08609801096120147,0.0758688787602212
100,0.1,0.08597544786346958,0.07579387035990877
101,0.10099999999999999,0.08586488749558087,0.07572598600448921
102,0.10200000000000001,0.08576596445448902,0.07566506978185793
103,0.103,0.08567834728840096,0.07561097655121879
104,0.10400000000000001,0.08560173565386398,0.07556357131166214
105,0.105,0.08553585784862723,0.07552272863014389
106,0.106,0.08548046866884469,0.07548833212317346
107,0.107,0.0854353475481174,0.0754602739871891
108,0.108,0.0854002969431244,0.07543845457324622
109,0.109,0.08537514093660653,0.07542278200214474
110,0.11,0.08535972403342605,0.07541317181662284
111,0.111,0.0853539101295529,0.07540954666762212
112,0.112,0.08535758163741962,0.07541183603201329
113,0.11299999999999999,0.08537063875399463,0.07541997595949144
114,0.114,0.08539299886063172,0.07543390884663026
115,0.11499999999999999,0.0854245960459639,0.07545358323634677
116,0.116,0.08546538074522154,0.07547895364126325
117,0.11699999999999999,0.08551531949119447,0.07550998038965083
118,0.11800000000000001,0.08557439477381229,0.07554662949286206
119,0.119,0.0856426050070465,0.07558887253330294
120,0.11999999999999998,0.08571996460340749,0.0756366865721839

